A scalable H-matrix approach for the solution of boundary integral equations on multi-GPU clusters

In this work, we consider the solution of boundary integral equations by means of a scalable hierarchical matrix approach on clusters equipped with graphics hardware, i.e. graphics processing units (GPUs). To this end, we extend our existing single-GPU hierarchical matrix library hmglib such that it is able to scale on many GPUs and such that it can be coupled to arbitrary application codes. Using a model GPU implementation of a boundary element method (BEM) solver, we are able to achieve more than 67 percent relative parallel speed-up going from 128 to 1024 GPUs for a model geometry test case with 1.5 million unknowns and a real-world geometry test case with almost 1.2 million unknowns. On 1024 GPUs of the cluster Titan, it takes less than 6 minutes to solve the 1.5 million unknowns problem, with 5.7 minutes for the setup phase and 20 seconds for the iterative solver. To the best of the authors' knowledge, we here discuss the first fully GPU-based distributed-memory parallel hierarchical matrix Open Source library using the traditional H-matrix format and adaptive cross approximation with an application to BEM problems.

==> aca_error_cube.csv <==
24 0.000747811
32 0.000484474
48 0.000296056
64 9.55685e-06
96 4.53569e-06
128 4.00459e-06
160 5.30289e-06
192 4.02074e-06


==> aca_error_gearwheel3.csv <==
24 0.028862
32 0.0138202
48 0.00100459
64 0.000211692
96 0.000171717
128 0.000171531
160 0.000171426
192 0.000171248


==> discretization_error_cube.csv <==
1536 0.00584831
6144 0.000944971
24576 0.000155029
98304 2.53549e-05
393216 3.96119e-06


==> discretization_error_gearwheel3.csv <==
18560 0.0110737
74240 0.00194369
296960 0.000417854
1187840 0.000171298


==> precompute_aca_timings_level_9_1024_gpus.csv <==
3702.332764
4189.236816
5436.589355
3780.355957
5629.474121
5195.594238
5855.642090
5233.746094
5271.930664
5890.552734
5778.877441
5714.641602
5645.518555
6233.729980
6025.564941
6518.145020
6374.127441
6295.437988
6759.839355
6736.965332
6710.761230
6689.690918
8102.497070
7577.310547
7717.612305
7817.947754
8153.925781
7795.523926
8368.905273
8476.879883
8466.802734
10041.613281
7821.866699
7957.788086
8142.270996
9000.491211
8376.079102
8969.556641
8618.592773
8472.706055
4870.276855
8788.229492
9729.433594
8804.596680
8806.810547
9641.313477
10918.322266
8871.854492
9134.894531
9168.661133
9019.669922
8762.591797
5267.465332
9323.964844
9222.831055
5923.558105
9026.861328
9513.421875
9137.238281
9225.346680
10210.492188
8898.859375
9531.999023
9707.203125
9233.801758
9720.119141
11886.833984
9329.692383
11710.242188
10065.690430
11777.332031
11891.956055
10500.008789
10423.533203
9678.270508
10368.934570
11667.032227
10470.728516
12635.945312
10116.795898
10766.703125
10191.826172
10158.872070
11083.238281
12214.246094
10889.797852
12353.281250
10621.720703
10053.401367
11082.241211
10124.402344
12354.728516
7087.098633
10030.610352
10132.251953
10757.111328
6903.660156
11206.094727
11259.529297
11077.085938
5779.988770
11187.873047
10863.832031
11721.925781
7064.001465
11131.931641
11613.957031
11025.017578
12321.964844
11571.023438
11124.485352
11153.452148
11125.500000
10828.807617
13422.782227
12926.128906
10832.927734
12485.829102
12234.453125
12464.080078
13423.948242
11134.942383
11287.883789
12175.042969
12103.414062
11417.585938
11391.794922
12167.132812
11024.293945
11410.886719
11906.234375
12951.018555
11431.295898
12942.825195
11882.669922
11725.846680
11777.813477
12621.608398
13818.826172
11780.711914
12383.075195
12156.557617
11993.357422
12462.597656
11724.133789
11832.015625
12334.219727
12434.239258
12973.281250
14122.791992
12942.573242
12757.095703
12584.835938
13032.350586
15099.223633
9579.930664
12528.294922
12525.397461
12232.733398
14414.448242
12603.343750
13188.257812
12881.557617
13236.940430
12525.877930
14559.950195
14543.878906
13003.675781
13015.674805
13127.611328
13307.026367
13278.187500
11523.015625
12571.216797
12667.187500
13120.015625
13192.496094
13465.902344
12125.248047
13292.164062
13438.807617
14416.932617
13209.335938
13096.234375
13251.958008
15085.408203
13422.316406
13259.908203
13247.894531
14008.456055
13877.715820
12981.468750
14996.852539
13739.207031
14786.204102
13967.257812
13346.242188
13740.432617
13453.291016
14540.405273
13808.407227
13453.941406
12011.257812
13005.962891
15836.994141
14328.670898
14819.553711
14609.481445
13775.443359
14139.191406
16146.663086
14531.643555
16179.005859
16940.529297
13969.593750
14049.405273
14606.895508
16208.125977
14355.712891
16119.570312
14215.737305
14399.337891
14268.114258
15039.806641
16271.697266
16052.147461
15355.612305
15891.854492
16840.974609
15633.819336
14348.498047
16329.441406
15924.145508
15790.854492
15421.633789
17135.855469
15756.364258
6458.893066
15897.168945
14127.521484
15657.354492
13194.628906
16052.807617
15496.383789
15939.683594
17513.632812
16094.925781
16617.953125
4850.220215
15048.861328
5145.744629
17624.585938
6387.716797
16548.486328
4998.351074
6775.007812
17692.242188
15802.438477
16858.263672
5744.321289
16714.130859
16919.478516
16242.751953
5948.554199
16663.255859
5565.081543
15523.346680
16799.726562
16788.074219
17584.121094
6499.714844
16538.742188
14594.309570
17807.109375
17274.511719
17832.572266
17572.802734
18009.802734
17843.488281
6822.117676
15189.615234
19394.718750
18590.851562
15973.176758
19774.689453
17869.244141
18333.343750
20664.457031
17769.345703
20786.490234
19568.812500
20746.542969
18932.566406
20136.025391
20263.058594
19587.380859
21575.457031
19507.363281
20429.449219
19069.310547
19414.187500
20980.654297
22432.263672
22493.275391
21677.738281
21005.470703
19905.203125
20829.896484
22726.978516
22184.109375
21917.359375
23077.761719
22402.355469
22462.576172
23173.935547
22762.320312
23543.689453
21549.529297
24549.916016
23365.531250
23165.009766
21922.937500
22886.638672
24855.996094
24870.068359
24097.281250
19852.955078
25937.550781
23533.902344
25445.957031
24643.951172
24747.945312
23163.914062
22827.859375
23493.375000
23838.572266
23507.603516
26095.361328
25676.001953
23902.906250
24815.050781
24297.501953
25228.285156
22294.644531
25736.878906
26841.001953
25186.195312
24771.087891
25730.972656
27313.353516
23572.050781
25931.677734
26467.724609
27742.625000
26908.814453
27750.666016
26243.523438
27969.587891
23730.824219
27986.419922
23385.716797
25396.818359
26319.402344
25778.726562
28377.601562
27202.089844
28666.722656
24222.126953
27665.041016
27713.210938
27700.857422
24710.371094
27803.515625
29328.201172
28496.142578
29340.775391
25159.388672
26487.917969
28981.935547
29497.656250
28188.466797
29539.835938
29690.847656
28633.476562
29091.531250
27998.271484
30178.357422
28929.355469
28649.630859
28846.380859
25577.490234
28609.771484
30418.462891
31179.515625
29535.058594
30781.455078
29461.251953
30948.111328
28459.304688
29494.427734
28941.542969
26879.437500
29702.033203
27544.220703
29438.302734
28601.404297
30151.003906
31397.931641
31194.031250
30824.605469
32219.382812
32692.158203
31522.964844
32873.269531
31832.003906
31069.535156
32084.160156
30091.376953
30781.566406
32023.353516
34241.445312
34495.550781
31743.390625
32085.255859
32348.312500
34376.703125
32947.917969
33103.632812
30385.765625
34323.265625
35070.035156
35046.339844
35272.535156
31902.294922
32830.996094
34586.007812
33469.214844
34749.027344
34557.878906
32003.052734
33653.589844
36301.164062
32185.251953
35369.234375
34682.824219
37688.019531
32578.101562
35994.882812
33311.285156
37572.941406
34216.035156
35690.019531
34731.273438
35931.964844
37446.550781
31095.173828
33458.960938
35018.855469
33647.777344
35229.285156
38114.195312
37047.628906
36858.625000
35552.457031
32210.732422
39003.152344
34832.390625
37463.171875
39071.839844
37720.503906
39679.386719
36387.152344
40498.000000
32963.949219
35363.828125
40041.332031
38639.746094
37605.460938
39939.679688
40974.925781
34606.421875
41083.257812
38392.000000
39456.027344
36941.980469
41538.183594
36352.261719
42908.132812
43514.144531
42508.312500
42599.324219
42653.453125
42736.652344
36608.847656
43164.300781
44841.664062
43087.734375
41822.023438
41485.078125
42435.046875
37291.718750
37862.890625
39301.050781
42030.941406
41680.117188
38113.175781
44832.769531
44919.449219
42800.210938
43899.062500
39848.652344
43984.250000
41545.917969
44431.242188
44531.613281
45924.457031
47229.007812
44066.656250
43285.785156
48181.148438
46004.023438
45413.109375
44359.496094
43225.894531
45923.675781
42318.218750
46570.984375
48684.867188
44077.605469
45396.875000
49459.347656
52229.304688
44932.414062
45773.117188
46130.703125
47170.179688
51600.015625
47549.531250
47552.414062
50990.339844
49189.542969
47982.480469
53499.902344
54427.800781
53651.539062
53420.960938
55232.335938
49502.519531
51154.804688
51487.468750
51681.898438
55727.042969
51652.324219
53755.699219
53399.046875
57060.457031
53674.253906
55642.191406
57168.464844
55764.496094
58463.863281
59287.343750
52710.023438
60016.035156
58233.070312
60128.523438
54591.457031
59156.421875
56267.757812
58645.851562
59990.621094
58608.398438
55556.152344
62924.562500
61024.597656
55739.238281
61444.250000
61231.644531
59014.515625
56686.593750
60745.890625
62456.000000
58181.195312
60154.574219
60640.164062
60940.746094
61900.382812
60590.597656
59090.417969
62167.734375
62599.488281
61872.625000
67365.773438
62393.750000
68691.210938
65442.652344
67934.187500
67864.164062
66062.593750
64470.597656
69099.421875
67249.734375
71081.492188
65982.234375
67719.570312
66469.765625
70733.289062
72203.554688
70722.312500
66967.203125
71221.320312
71586.171875
69919.007812
67979.125000
70950.929688
73149.859375
70615.140625
69118.625000
69796.601562
72517.265625
77599.437500
71440.500000
74687.562500
70560.234375
73668.445312
72390.093750
77253.750000
74572.210938
73517.382812
74120.484375
76672.789062
79364.984375
79804.023438
74362.523438
80181.140625
74538.390625
83002.539062
78548.687500
77697.382812
77608.007812
81775.710938
77315.625000
77175.437500
76849.570312
82179.007812
80859.273438
77605.414062
78042.671875
79187.976562
82582.796875
87282.648438
81679.593750
84572.664062
83283.921875
89046.523438
85556.906250
83931.617188
88182.125000
86190.054688
84485.421875
85536.593750
85989.976562
85643.765625
86627.101562
86312.656250
86864.718750
86758.492188
86811.445312
87113.179688
86344.062500
86710.718750
87184.492188
95193.515625
91341.984375
88490.406250
89799.851562
89222.726562
89437.984375
92630.148438
96605.914062
93359.414062
94317.156250
97773.937500
96347.148438
92558.281250
92580.453125
94983.109375
98308.742188
94797.781250
94911.453125
99791.656250
100341.031250
98953.367188
96372.984375
98891.593750
99139.828125
100533.218750
99172.546875
103417.453125
98055.992188
102057.796875
104428.671875
104178.437500
101185.078125
104571.835938
100708.718750
101464.625000
101168.242188
101954.328125
105960.867188
105353.250000
102869.757812
109786.429688
105024.562500
103547.101562
103480.492188
108121.468750
105054.640625
105344.179688
110538.750000
105743.023438
106441.351562
109231.765625
111988.304688
114032.523438
112133.859375
113457.796875
111894.929688
109061.117188
110968.671875
110823.367188
109639.296875
115164.921875
112062.734375
110288.515625
115481.320312
111444.335938
117588.812500
114492.851562
111688.164062
113178.898438
113538.734375
114166.859375
121047.125000
113814.796875
116569.179688
118038.250000
120473.679688
114723.507812
118351.351562
123428.078125
117490.234375
119619.937500
122571.375000
120486.867188
116734.695312
122153.625000
118619.312500
120132.351562
124259.656250
118210.484375
119015.429688
121627.656250
119143.445312
119862.953125
124406.609375
120931.312500
120416.906250
123586.109375
123072.039062
121646.679688
128282.328125
127383.945312
123119.820312
124739.195312
128820.687500
123332.570312
126634.218750
130499.414062
130899.289062
129567.257812
125255.804688
127755.937500
127098.210938
128836.179688
134834.578125
132648.359375
126856.960938
128603.718750
130200.335938
133205.687500
133848.500000
136003.625000
133424.656250
135223.937500
133129.656250
133766.953125
137020.140625
136787.968750
136677.703125
140494.468750
136296.359375
141180.921875
135853.484375
138931.593750
136697.296875
136952.421875
141075.312500
139032.781250
139379.156250
141427.843750
137535.296875
139887.750000
140322.093750
140013.671875
143579.265625
138389.656250
140070.687500
146090.781250
146725.875000
144010.421875
139701.593750
144211.531250
140046.328125
140415.015625
148905.968750
148595.546875
149357.343750
141772.562500
143937.937500
143412.750000
144501.453125
145586.390625
143830.500000
150826.500000
148581.421875
149238.734375
149146.890625
147703.171875
148150.562500
152863.984375
155575.343750
149458.937500
150746.171875
156238.609375
152041.125000
148477.281250
148881.859375
157429.718750
155177.015625
151163.500000
150583.875000
150822.234375
151895.171875
152608.921875
152791.500000
159888.796875
153164.031250
153749.156250
156159.250000
153390.578125
158345.296875
155381.750000
154348.859375
155452.875000
155470.109375
159615.750000
157001.843750
156105.515625
158662.718750
157886.531250
157547.031250
160944.265625
164560.281250
160756.375000
161570.968750
166399.109375
161873.234375
159859.078125
161146.921875
163153.546875
166185.859375
160405.265625
161647.296875
161536.281250
167371.578125
162991.781250
162485.156250
169732.187500
163520.859375
164600.281250
165213.093750
165402.062500
166210.265625
172651.828125
166763.843750
167198.265625
173550.062500
167575.812500
173152.593750
168929.656250
174556.875000
168824.734375
169853.468750
170352.359375
170865.703125
173545.078125
172887.906250
176601.453125
174015.171875
174924.359375
175105.890625
175864.750000
182613.343750
176772.203125
177540.812500
178405.015625
179535.187500
179459.000000
181168.312500
181258.375000
184872.671875
184222.921875
185742.109375
185474.390625
184242.625000
188720.546875
187508.625000
184455.546875
184226.000000
185323.015625
194749.703125
187413.703125
189720.218750
188386.484375
189316.796875
188427.390625
189958.500000
190466.406250
194125.343750
190714.234375
193462.640625
195039.140625
192860.671875
195869.343750
197865.078125
191454.062500
192067.078125
193957.750000
198550.296875
193299.437500
194611.890625
194853.484375
202134.640625
201806.781250
199973.750000
200278.187500
201436.953125
210024.609375
204014.359375
211074.453125
203858.031250
204717.218750
205452.718750
206477.500000
210353.015625
210368.328125
208601.546875
207295.343750
208015.750000
208268.250000
211064.203125
210075.921875
210302.984375
214001.843750
212949.109375
213298.562500
216955.656250
215301.921875
217550.578125
223681.125000
224811.734375
218245.500000
225554.609375
218897.125000
220929.656250
221916.875000
222556.156250
224006.031250
228190.437500
225191.890625
227087.625000
225693.062500
229667.359375
228284.859375
231360.640625
228048.546875
233660.718750
232759.875000
233534.843750
235125.015625
235383.921875
235882.109375
240281.328125
240746.250000
243533.156250
245509.656250
243685.203125
252946.937500
249046.000000
249674.328125
259388.859375
252220.812500
253482.828125
261676.921875
262901.187500
265279.468750
267554.906250
268625.718750
269655.406250
281659.125000
286157.281250
316205.781250
321869.437500


==> precompute_aca_timings_level_9_2048_gpus.csv <==
1899.559814
2079.357910
1848.474854
2033.849365
2043.754883
2958.520020
3038.048096
1871.424683
2004.254761
2013.666626
1877.921143
2035.294556
1896.370972
2008.800537
1895.384888
1898.502563
1904.021973
3506.478516
3448.329346
1830.479980
2822.958984
2846.058105
2849.466064
3557.634033
2028.645142
2674.947998
1853.218384
2049.772461
3803.140869
2733.661865
2978.084473
2119.704346
2126.726807
3212.182373
2154.164551
2669.339600
3657.636719
3528.324707
2901.992432
2866.009033
2980.822998
2887.633545
2975.125000
3757.380615
2689.641113
3141.413574
3825.400146
3122.322021
3602.241455
3312.948242
3191.314697
1871.968628
2847.097168
4065.990723
2086.956055
2972.865967
3716.637939
3136.010010
3596.848145
3404.507080
2680.690186
3559.499512
4542.467773
3954.916016
3646.723389
3587.822998
3489.441406
3527.532227
4479.385742
3546.494629
3420.055420
4012.656982
3800.855225
2829.239746
3524.544434
4383.093750
4017.778809
4354.171875
3980.479248
3558.954590
2994.732178
4178.843262
2982.020020
3869.359863
3095.673096
3537.761719
3965.787842
3090.644775
4019.557373
3623.420166
4004.056885
4004.535400
4377.019043
4329.842773
4612.791992
4393.002930
4308.267578
4412.417969
4890.894531
4158.856445
4426.416504
4453.863770
4473.299316
4041.238770
4433.428711
4468.778809
0.001696
4654.506836
4359.343262
4275.397461
4375.070312
6250.273438
3645.437256
4538.003418
0.001920
3220.286621
4380.373047
4805.400879
4732.928223
4536.020996
3188.244629
3600.153320
4373.468262
4571.229004
4471.725098
3011.443115
4403.703125
4627.955078
4522.884766
4587.508301
4595.972656
4783.248535
4772.126465
4794.358887
4824.939941
3114.027832
4174.734863
4439.601562
3279.159424
3085.144043
3180.909912
4819.755859
3250.887695
3483.775635
5451.589844
5361.306152
4789.588379
4907.197266
5133.480469
0.001664
3275.267090
5712.958008
5685.975098
5491.152832
5237.479492
0.001792
0.001792
5881.868652
4064.895020
5652.593750
6075.872070
5744.313965
5399.542480
6149.191895
6425.973145
6703.397461
6529.593750
5778.643555
5767.941406
5615.945312
6064.098633
5626.441406
6047.439941
6265.479004
6112.917969
6213.464844
6153.802734
6923.344727
6156.916992
5880.021484
6255.902832
6367.680664
3462.222412
7659.004883
6243.005371
4295.985840
5900.288574
6211.262695
6127.244141
6272.341309
6025.264160
6581.187988
6085.482910
6327.780273
6176.664551
6560.813965
4439.758789
6460.915527
6662.864258
6221.078613
6501.257812
6588.107422
6843.973633
6375.460938
6428.669434
6302.534180
6728.445801
6440.807617
6853.384766
6435.017090
6851.122559
6536.767578
6612.150391
6844.001465
7689.017090
6342.424805
6256.519531
6654.266113
7265.052246
6794.921387
6720.857422
6625.040039
6853.568359
6653.309570
6890.344727
6667.527344
7838.327148
6868.671875
6785.778809
6717.890137
6831.322754
6895.405273
6848.314941
6923.083984
6867.955078
7210.162598
6891.488281
7032.999023
7174.346191
6067.367188
7143.163086
6714.759766
8264.654297
8717.509766
6939.627441
6995.633301
7742.551270
7463.813965
8184.593750
7313.524414
8767.092773
7735.847168
7761.819336
7529.787598
8289.060547
6926.000488
7047.425781
7225.352051
8068.283691
7783.473145
7386.943359
8229.020508
7213.099121
7365.519531
8496.502930
8898.491211
8559.273438
7569.207031
8359.978516
8465.737305
9158.776367
7615.993652
8187.497559
9190.224609
9125.680664
7974.592285
8044.795410
2924.066162
7700.838379
7536.792480
8257.245117
2947.080078
7604.110352
7801.454102
8115.481445
8033.466309
8054.521484
7443.669922
3184.159668
8109.981934
7695.658203
8094.437500
8279.698242
9481.124023
7686.182617
9636.637695
7792.401367
7796.466797
8072.813477
7901.410156
9583.436523
8057.829102
7396.207031
7721.826172
7745.373047
9627.429688
3019.248535
8021.331543
8251.223633
8237.843750
9157.771484
9741.898438
8518.141602
9723.740234
7786.276855
9090.667969
9161.187500
8897.901367
8208.469727
8033.010742
8296.286133
8449.119141
3272.083496
8305.014648
8005.511719
8561.771484
8750.631836
8433.123047
8095.623047
8725.810547
8518.803711
8563.306641
8612.981445
8655.453125
8516.374023
7836.880371
8702.585938
8457.255859
7807.514160
8194.440430
8344.003906
3792.349365
8863.823242
8234.311523
9424.463867
6047.221191
3643.989502
8216.405273
8951.565430
8679.812500
8506.867188
8937.399414
9733.858398
8327.737305
9289.644531
9511.827148
3009.803955
8854.239258
3996.736816
8562.750977
9596.048828
8971.070312
8517.755859
8596.642578
8791.538086
8787.655273
9751.721680
9017.347656
9741.955078
9595.344727
8755.888672
9135.686523
9755.710938
8788.184570
10576.606445
3021.593750
8505.663086
9380.631836
9240.258789
9579.056641
9166.281250
8873.521484
9248.370117
8997.458984
10643.441406
7862.269531
9821.608398
9240.292969
9834.184570
9814.760742
9300.006836
9148.141602
9610.382812
9274.590820
10207.007812
9313.502930
10622.688477
9888.331055
9132.801758
9810.886719
9110.308594
9134.226562
7453.220215
3323.143311
9129.947266
9686.726562
9241.183594
9587.076172
9338.056641
6642.340332
9591.236328
9491.548828
9321.169922
8969.209961
9940.090820
9525.882812
8939.381836
9777.127930
9312.074219
10210.699219
9992.511719
10466.917969
10127.473633
10272.133789
10080.565430
9566.330078
9209.304688
11095.728516
9894.931641
5124.454590
9562.377930
9784.345703
9362.250977
9879.182617
8328.055664
9711.901367
9825.845703
9593.119141
9617.565430
10350.923828
9543.456055
9417.492188
9908.398438
9896.565430
4759.010742
9758.828125
9846.357422
4269.750488
8506.717773
9753.164062
11346.445312
9693.756836
10740.907227
10138.430664
10112.759766
9845.357422
10337.228516
9645.653320
9717.018555
8645.863281
9947.066406
9630.580078
9880.039062
9604.748047
11445.334961
10299.867188
10378.255859
10043.114258
10087.596680
10293.257812
3777.146240
10273.995117
9986.980469
10083.679688
10177.911133
10371.070312
9951.039062
10337.037109
10074.298828
9934.677734
10345.367188
10003.141602
10978.254883
7605.706055
10086.138672
7766.724121
9972.630859
10442.496094
10940.025391
10452.610352
9952.558594
10277.293945
10148.562500
9754.058594
10723.726562
10483.757812
11090.004883
9298.103516
10187.128906
10607.524414
11952.366211
10227.648438
10553.010742
11928.036133
10520.558594
4310.469238
11352.085938
11442.096680
12090.200195
10429.350586
12006.220703
11651.075195
10913.613281
11646.731445
9570.695312
11028.842773
4983.738770
12012.639648
8624.542969
10632.842773
11591.283203
10186.935547
11186.971680
11137.334961
12382.483398
10800.775391
12462.039062
10723.619141
11334.497070
10954.053711
10683.228516
9937.640625
11695.957031
11292.390625
11509.397461
11729.177734
11540.655273
11111.644531
11502.633789
11182.740234
12826.435547
11567.847656
11625.082031
11723.766602
12015.887695
11310.919922
12595.627930
11621.608398
13243.312500
12609.553711
11879.630859
11769.679688
11895.757812
11741.381836
10250.743164
10838.253906
12009.092773
12257.401367
10490.708008
11613.724609
11929.437500
11575.513672
13560.981445
13466.333008
10760.582031
11797.266602
12976.071289
11904.934570
11901.646484
9826.407227
13816.293945
11985.244141
11971.287109
12467.253906
12879.770508
13778.818359
11548.399414
13340.987305
12436.730469
13381.383789
10070.091797
12952.499023
12794.162109
12794.356445
12394.743164
12886.782227
12953.696289
12739.496094
12631.289062
11511.491211
14008.385742
13162.540039
13037.475586
12056.123047
13561.953125
12203.265625
12976.706055
14596.103516
11891.097656
13175.970703
11922.462891
14284.554688
10533.704102
14292.440430
14803.927734
14085.217773
13620.619141
14746.116211
13214.621094
13937.691406
13691.691406
13713.946289
14054.771484
13290.761719
14546.544922
13459.884766
14592.625000
13839.586914
12486.839844
14045.597656
15274.772461
12400.930664
15261.762695
12605.439453
12959.561523
15360.672852
15401.563477
14028.510742
12165.208984
14894.637695
13785.111328
14970.356445
13945.350586
15067.368164
13013.947266
11687.584961
15463.230469
14326.779297
14473.384766
14043.608398
15202.356445
14559.711914
14548.727539
15881.737305
15419.729492
13773.624023
15448.119141
15553.318359
14835.150391
14415.878906
14078.594727
15613.895508
14592.697266
13821.420898
15899.663086
12371.704102
15058.192383
15244.143555
16024.670898
12454.910156
15635.314453
14372.922852
16239.977539
15078.110352
15490.732422
16355.958984
16193.540039
15625.567383
17008.902344
17176.296875
15802.572266
15877.945312
15976.741211
13453.678711
14537.637695
16697.765625
15935.278320
14342.171875
16907.035156
15799.698242
16955.783203
16346.875977
16681.564453
17787.488281
14956.243164
13552.507812
15595.236328
17328.130859
17779.226562
16410.664062
17743.003906
16700.304688
17630.998047
15948.422852
17013.660156
17235.343750
17791.576172
16528.599609
16566.773438
18178.068359
17550.371094
15342.996094
17581.269531
18055.578125
18265.255859
16932.408203
16977.703125
17024.500000
17363.675781
15415.940430
15650.919922
18421.779297
17993.675781
17878.253906
18641.496094
15915.520508
16668.216797
17361.484375
17769.333984
15802.752930
18219.964844
17148.611328
17203.005859
16322.835938
19016.433594
19111.466797
18497.726562
18555.751953
18444.523438
16684.304688
17912.771484
18518.287109
15678.788086
17980.978516
18134.226562
16505.599609
16618.451172
18224.410156
16449.982422
19269.072266
17875.396484
19486.349609
18495.386719
18066.253906
19257.410156
19617.148438
15949.338867
19314.052734
17554.181641
19836.400391
20116.398438
20142.708984
20220.644531
19388.539062
18090.310547
20241.271484
16366.205078
18872.271484
19315.595703
19001.923828
18943.236328
19688.277344
18927.441406
19795.152344
20501.455078
18005.923828
19181.671875
19984.271484
19871.835938
19570.322266
17618.818359
17821.402344
20533.416016
20693.402344
17349.341797
19388.662109
20295.343750
18021.845703
19311.507812
19507.074219
18092.390625
19746.972656
17075.261719
17491.240234
18246.439453
19267.269531
19698.439453
20040.435547
20219.966797
20643.156250
20532.765625
19780.550781
21313.500000
20158.232422
19442.533203
18702.941406
20147.468750
19427.986328
20059.996094
19705.634766
20166.082031
21429.355469
20149.957031
18321.958984
21525.558594
21601.759766
20179.388672
21783.300781
21818.427734
21025.066406
21144.951172
20439.347656
21202.628906
21165.808594
20201.224609
20192.859375
19524.384766
21310.074219
19182.349609
21723.626953
21362.322266
21412.906250
20695.937500
21511.171875
20142.740234
21505.576172
20881.964844
21164.531250
21008.748047
20878.435547
21072.933594
19339.865234
18091.912109
21840.589844
21162.123047
21890.335938
21063.441406
22418.767578
22583.457031
19112.466797
21257.457031
21273.718750
21255.064453
19615.269531
18475.728516
21443.500000
22116.236328
22527.166016
21924.113281
18861.218750
22961.931641
19773.048828
20642.150391
19533.736328
21392.398438
22643.320312
22748.572266
21522.298828
22706.837891
21576.929688
19539.250000
21625.775391
22886.285156
23520.847656
23588.726562
22284.703125
21298.382812
21144.072266
22312.291016
20056.732422
23191.332031
23205.228516
22877.251953
23882.208984
21231.175781
22862.361328
24053.193359
23569.589844
23810.140625
23470.539062
23637.669922
24312.310547
22380.998047
23282.992188
20393.140625
20477.210938
22358.074219
22348.185547
24526.201172
22148.388672
23957.515625
20680.337891
24467.726562
22594.666016
23410.427734
24844.685547
22085.796875
24790.886719
24235.087891
21130.439453
23290.541016
23764.412109
23268.304688
23667.656250
22725.406250
22496.923828
24601.449219
23894.470703
23022.705078
21651.847656
24740.164062
25385.603516
22703.945312
21745.361328
25610.111328
22620.023438
22709.125000
25045.062500
23298.669922
22704.822266
21809.751953
24420.339844
25665.406250
25648.867188
25206.949219
24044.025391
22063.835938
21990.523438
22346.773438
23926.636719
22311.091797
25837.490234
26036.277344
22794.841797
24944.906250
26303.199219
24197.496094
25709.275391
23510.714844
25815.580078
26542.478516
24602.541016
26613.076172
25168.113281
22779.564453
25958.117188
26730.052734
26493.476562
23052.701172
23115.152344
22351.539062
24610.640625
26718.000000
22950.644531
23554.425781
23028.884766
26319.486328
25856.585938
25152.683594
23678.740234
24535.945312
26646.414062
26687.970703
26130.859375
27020.585938
24594.255859
26248.593750
27383.431641
27312.882812
24948.726562
26307.392578
26017.031250
24965.306641
24008.818359
23767.398438
24317.050781
27641.500000
26899.666016
26658.121094
28116.265625
24615.339844
25412.142578
27645.408203
24262.046875
26487.380859
24998.849609
25281.167969
26772.007812
25559.968750
24695.578125
23839.669922
24249.078125
27549.792969
24641.498047
25883.132812
28732.128906
28576.771484
25827.052734
27376.972656
24933.109375
26607.003906
28897.097656
25807.259766
27122.306641
25939.250000
28581.951172
25404.619141
26616.236328
25200.314453
28199.394531
28926.373047
28344.322266
27142.353516
27519.378906
28331.300781
26883.031250
29712.113281
29110.863281
26212.601562
29509.962891
25968.929688
29534.734375
28284.123047
29639.695312
26454.804688
29127.398438
29604.603516
30070.248047
30541.152344
26814.521484
29627.656250
30165.789062
26864.732422
27388.810547
28302.214844
28392.984375
30645.435547
31509.775391
30082.099609
28770.830078
29936.513672
31754.814453
30258.496094
27538.416016
28602.111328
28599.498047
31846.144531
29236.328125
30909.994141
28356.390625
29112.933594
27548.832031
29132.726562
28199.554688
30175.554688
30648.177734
27993.550781
28171.808594
32140.359375
32452.677734
30116.238281
29872.964844
32623.744141
29775.058594
29695.107422
29334.263672
31696.482422
29059.017578
29543.244141
32666.783203
28929.511719
30501.048828
32704.326172
29079.537109
29386.437500
32652.861328
32979.382812
33416.699219
30324.773438
30928.824219
32418.103516
31063.589844
33424.765625
30298.333984
31306.181641
30231.884766
31619.591797
33973.183594
33440.726562
31581.380859
33994.226562
31882.136719
34122.054688
34382.265625
32936.769531
29826.312500
33927.128906
31860.203125
32491.714844
31091.089844
30983.060547
32012.365234
33635.261719
33137.746094
33266.300781
31717.207031
35258.699219
31561.537109
35688.242188
35376.277344
34488.300781
32013.519531
31872.818359
33100.949219
32049.990234
35399.101562
33098.214844
33495.949219
33978.089844
33224.386719
35955.683594
34896.429688
36021.863281
32068.962891
32224.537109
34172.390625
35477.007812
32489.564453
34368.664062
36237.574219
32603.253906
35078.496094
32694.470703
34181.609375
34001.609375
35611.101562
35675.621094
35802.644531
33078.191406
37129.742188
36882.109375
36133.703125
34957.773438
33670.703125
33831.144531
34193.558594
33761.882812
36408.929688
34784.312500
35233.800781
37014.531250
37076.035156
37886.824219
34573.742188
38629.503906
38092.855469
37800.699219
34694.605469
36482.335938
36069.718750
38762.015625
38960.054688
36225.238281
38653.230469
39620.464844
35413.109375
37821.566406
38209.644531
37279.371094
36070.292969
37395.425781
39380.925781
35928.640625
36410.722656
38170.023438
36754.199219
39448.984375
36851.355469
39316.261719
37136.460938
36888.761719
38817.957031
38664.875000
37898.816406
40224.343750
40950.757812
41283.136719
37802.171875
37808.062500
37469.171875
37219.152344
37454.652344
37602.015625
37925.863281
37549.042969
37451.156250
37818.320312
41987.941406
37847.679688
38591.863281
38151.046875
41487.789062
38187.558594
39263.453125
38558.488281
40071.113281
39921.757812
39010.898438
40138.457031
42960.312500
43044.687500
38505.597656
39271.878906
40590.718750
40157.851562
39741.515625
42734.289062
42086.835938
40530.859375
43689.042969
39401.832031
40198.531250
40098.277344
39770.910156
44155.828125
44083.675781
40657.390625
40636.269531
44418.992188
44816.039062
43863.515625
41004.015625
45112.289062
41513.902344
42233.472656
41589.738281
43062.585938
41223.304688
41645.929688
41669.796875
42125.304688
42109.273438
45996.066406
42063.433594
42268.480469
44048.410156
42194.054688
45883.183594
42311.707031
42497.750000
45801.949219
45565.222656
43309.468750
42840.117188
42592.593750
43432.179688
43316.992188
46419.449219
45985.375000
43744.042969
43653.285156
43873.675781
47903.261719
43850.402344
46564.121094
45748.160156
44015.546875
46063.070312
45678.882812
45740.253906
45937.410156
47535.691406
45392.007812
45017.261719
46755.613281
45172.945312
45977.175781
46265.832031
46126.121094
49931.511719
46954.804688
47361.281250
45869.832031
46443.355469
46039.312500
49706.242188
46490.203125
49226.128906
50412.128906
46290.207031
46473.070312
46629.992188
46528.554688
46641.433594
47369.886719
47003.695312
48446.390625
48101.699219
47743.128906
48166.007812
48705.554688
49804.621094
50588.804688
47726.250000
47786.781250
47644.769531
48472.414062
47907.304688
50533.183594
48344.835938
48387.429688
52097.691406
51422.109375
48205.980469
48734.496094
48871.734375
49765.292969
49723.382812
53208.832031
49923.527344
51417.269531
52047.761719
50499.433594
49949.214844
50655.386719
52959.425781
50483.191406
53189.957031
54568.027344
51271.976562
52052.070312
52390.382812
53998.101562
51367.964844
52350.781250
51448.742188
55273.304688
51433.808594
51730.585938
51378.308594
52938.835938
53040.343750
51696.949219
53662.664062
53074.347656
55610.304688
56208.406250
52762.578125
55684.066406
55405.050781
52931.832031
53323.777344
53722.109375
57415.808594
54847.023438
55906.105469
53797.574219
54371.039062
54821.589844
58382.097656
56405.851562
55947.265625
54688.730469
57190.359375
54947.285156
55845.105469
58410.796875
56134.613281
54862.121094
55036.820312
55708.613281
56707.554688
59229.808594
59338.964844
58289.453125
55952.363281
57562.007812
56393.195312
59876.871094
58745.960938
59110.996094
58294.546875
56047.875000
57876.742188
56272.199219
56915.328125
58917.031250
59499.773438
57268.746094
57368.148438
57064.695312
61399.132812
58716.933594
59153.949219
59813.472656
59630.937500
59155.457031
58390.613281
57422.898438
57969.765625
58044.910156
58224.527344
62241.187500
57943.867188
58873.113281
59291.777344
58921.324219
62852.203125
63146.218750
60010.894531
63216.523438
59383.960938
59178.828125
59096.937500
59200.085938
59261.339844
63318.472656
60209.769531
62915.003906
63741.261719
60085.472656
60719.003906
61058.394531
60566.628906
61047.078125
62043.683594
65052.656250
61452.457031
63500.265625
64635.281250
65045.132812
64098.570312
65184.800781
61546.066406
62132.996094
63060.046875
65316.453125
62612.753906
62321.160156
62425.957031
62747.843750
62949.539062
65698.312500
66901.796875
63322.414062
65332.179688
67376.640625
63716.113281
63582.183594
65712.671875
68110.984375
68139.460938
67140.250000
64435.234375
68242.906250
68605.085938
65926.515625
65841.281250
68325.203125
68583.242188
65059.894531
65398.488281
66117.945312
66492.789062
65110.960938
66129.109375
65695.937500
68296.148438
70466.578125
66785.976562
68730.453125
69991.398438
70575.031250
68561.421875
67332.515625
67670.992188
69881.804688
67519.156250
67894.265625
67493.296875
68369.085938
70625.757812
68207.140625
68298.429688
68634.750000
69285.398438
68853.226562
70446.093750
68510.851562
68705.296875
69028.179688
72895.812500
68988.437500
69183.414062
70371.406250
69845.453125
72762.179688
71796.937500
69992.609375
73612.523438
69595.968750
73675.203125
69687.882812
73709.210938
69729.679688
73170.132812
70979.312500
70461.781250
70016.640625
70072.492188
71075.843750
71839.789062
73901.820312
71099.601562
75007.210938
70995.546875
71541.507812
71877.375000
71933.921875
72146.742188
72159.921875
72153.945312
72307.070312
71878.351562
72729.570312
72531.554688
74053.562500
76439.921875
72730.156250
73353.468750
76858.375000
75374.968750
72911.000000
76168.570312
73364.296875
75361.617188
74126.437500
74009.992188
73224.046875
74482.289062
73040.664062
73894.984375
75074.335938
74450.781250
74443.984375
74055.109375
75203.687500
74247.570312
73791.546875
75033.398438
76310.875000
75242.359375
74305.351562
74632.109375
74517.703125
75312.109375
74816.398438
76224.476562
74888.523438
78836.031250
75209.742188
77494.562500
75647.164062
78878.976562
75909.179688
78198.125000
78817.320312
77180.718750
76244.757812
80181.859375
80240.601562
79199.554688
76715.437500
76751.804688
77599.578125
77049.140625
77231.195312
76984.640625
77807.398438
80361.140625
77752.171875
77585.640625
78081.976562
77391.250000
77993.195312
79424.320312
80069.835938
78363.710938
78017.039062
78772.328125
80562.531250
79941.617188
79952.882812
78964.960938
79922.414062
79059.070312
78631.562500
81727.203125
78896.031250
81590.578125
82439.984375
79278.593750
79611.093750
83261.734375
79505.562500
79219.562500
79829.562500
81168.281250
82727.210938
81505.390625
83279.195312
84042.429688
84306.406250
83048.859375
80653.000000
79892.554688
80645.609375
84466.570312
84451.632812
82858.679688
84473.242188
84666.679688
81091.406250
83373.843750
80993.031250
84861.054688
84339.148438
83368.976562
81339.156250
82584.328125
82992.179688
85582.500000
84413.640625
83186.539062
86016.312500
82760.046875
82222.804688
82704.593750
83580.984375
84309.242188
83151.851562
84541.101562
83579.859375
83436.093750
83376.453125
87425.179688
84679.671875
84568.109375
84238.359375
87840.828125
87825.890625
84397.117188
86605.265625
84955.359375
84270.250000
87880.000000
85247.523438
88441.039062
85148.687500
87858.359375
85377.296875
87373.539062
84612.710938
87355.609375
85729.726562
85186.625000
89428.007812
85985.406250
89528.210938
89693.132812
87651.328125
87070.578125
86539.867188
89033.148438
86931.929688
86617.000000
86587.437500
87964.656250
86534.242188
87049.781250
86744.062500
89946.414062
88917.164062
87694.359375
88572.132812
88279.953125
89361.140625
87910.500000
87648.046875
88924.539062
89672.679688
88693.382812
88236.843750
90343.359375
89058.875000
89761.656250
88884.750000
89035.804688
89467.250000
93136.992188
92504.617188
89743.812500
90790.734375
93786.414062
90032.539062
92491.421875
90340.437500
91556.945312
94013.164062
93585.085938
90518.101562
90685.132812
94874.484375
93164.375000
91225.953125
91544.812500
95481.531250
91677.476562
91459.734375
91765.476562
94015.421875
91597.539062
93205.156250
96067.335938
92522.054688
92654.406250
93157.070312
92478.515625
92814.562500
92767.031250
92684.257812
93829.062500
93235.562500
95225.210938
93400.523438
92841.828125
96981.171875
94942.500000
97665.250000
94630.203125
97275.531250
94302.406250
96347.507812
94247.046875
94892.507812
94410.539062
94472.328125
94952.703125
94512.281250
95055.585938
94729.320312
99035.210938
95355.984375
97586.500000
98321.164062
95772.328125
96204.578125
95819.710938
99785.593750
96091.890625
95752.773438
95928.476562
95892.703125
96325.132812
95714.210938
97529.507812
96702.226562
98212.515625
99110.562500
96843.812500
96796.812500
97029.953125
98635.546875
99847.046875
97427.156250
97761.664062
97385.257812
97288.968750
97400.742188
97960.835938
101126.078125
101790.429688
97916.695312
98035.351562
98538.007812
98393.882812
100971.054688
98929.398438
98420.093750
102576.070312
103027.226562
102835.273438
99789.281250
99039.101562
99522.148438
103107.742188
103130.703125
99739.406250
102034.828125
99990.843750
101162.421875
101220.460938
103275.328125
101427.210938
100675.132812
101049.250000
102930.250000
105195.867188
101682.937500
101756.500000
101922.429688
101749.515625
102206.609375
105331.734375
105370.773438
105416.140625
103840.437500
103564.820312
107134.406250
107238.007812
103581.656250
106762.867188
104016.773438
104360.562500
105101.914062
104708.015625
105168.578125
104735.515625
105121.820312
105377.398438
105506.156250
105368.640625
105123.687500
105687.148438
106061.945312
106240.250000
105860.117188
106811.335938
108593.695312
107258.390625
107367.914062
110957.382812
110346.937500
109164.953125
108431.054688
109200.484375
108900.914062
111238.367188
109048.281250
109888.500000
109595.585938
109202.851562
109768.398438
110428.835938
113947.132812
109921.734375
110330.882812
110138.734375
110577.593750
113522.414062
110944.820312
110396.359375
112812.375000
114564.851562
111388.804688
111145.328125
112692.257812
112000.546875
115844.304688
111809.500000
115764.945312
112202.695312
116329.937500
112033.765625
114530.234375
117282.679688
117337.429688
114153.078125
114747.640625
114821.710938
115123.460938
114572.179688
115096.414062
114841.554688
116160.187500
115207.320312
115033.710938
115771.281250
116269.148438
116829.898438
115612.343750
116147.703125
119856.898438
116937.171875
116888.070312
117387.539062
117294.117188
117541.296875
117807.476562
117460.648438
118116.765625
118197.296875
118099.132812
118285.429688
122083.484375
118320.476562
119112.882812
120284.679688
121488.500000
119648.742188
119846.375000
119551.953125
123860.570312
120281.304688
121077.125000
121147.851562
122867.765625
125065.992188
121935.273438
123061.187500
123635.593750
122137.601562
122111.968750
126231.148438
123080.750000
122640.039062
122739.640625
127265.054688
127371.570312
123554.234375
125062.710938
124898.835938
124989.484375
129325.640625
125929.523438
126182.843750
126970.656250
131163.921875
131205.187500
127197.265625
128405.257812
128233.671875
128465.617188
129431.765625
130081.851562
129313.914062
128944.289062
129625.054688
132690.406250
133791.656250
130743.093750
130378.429688
130718.960938
130495.515625
130431.539062
130885.695312
135055.062500
133888.687500
135339.781250
135481.859375
131883.234375
133025.375000
132489.625000
133364.453125
136813.375000
133629.921875
137211.406250
133633.328125
133825.125000
133208.593750
134994.437500
138991.515625
135523.109375
135774.500000
136175.531250
137334.156250
136995.390625
139763.984375
137889.890625
140999.671875
137944.984375
138332.281250
137869.546875
139820.921875
138420.015625
139507.500000
139290.328125
140507.578125
142636.328125
141767.625000
141649.062500
144968.093750
142505.218750
142152.171875
142255.843750
142524.375000
143290.484375
142252.812500
142537.718750
143355.937500
143663.984375
146231.171875
149108.796875
148362.265625
147314.453125
151931.765625
149670.359375
153961.687500
150104.593750
150707.593750
152344.796875
153064.234375
153765.218750
153139.468750
154053.375000
155380.765625
157372.515625
157565.265625
161354.203125
158666.546875
160233.531250
161245.828125
162078.609375
161555.234375
163307.843750
161985.375000
162870.406250
163658.390625
164244.046875
165511.359375
169097.953125
165755.453125
166039.953125
170158.609375
169668.734375
168009.625000
171965.625000
173532.968750
170466.609375
171619.640625
172510.531250
176817.187500
176519.125000
180887.437500
179858.437500
188795.343750
187481.625000
195064.234375


==> precompute_dense_timings_level_9_1024_gpus.csv <==
573.179138
915.421021
1064.755493
1130.826660
1149.498779
1157.511597
1162.223633
1174.381348
1192.145508
1209.361816
1210.871460
1228.705322
1237.145630
1238.439575
1240.463013
1245.972778
1246.245972
1271.668579
1279.095947
1291.169556
1319.286255
1335.051270
1343.502808
1347.257812
1355.255859
1377.005493
1422.795166
1469.331787
1479.429810
1490.251465
1498.260864
1552.730469
1560.313843
1621.416626
1663.816895
1731.454956
1739.876831
1742.481201
1743.193848
1747.220703
1761.062622
1776.303711
1786.174683
1797.337891
1815.155273
1882.895142
1895.100342
1897.589966
1899.953735
1919.971924
1921.408936
1937.849976
1940.520630
1945.099121
1946.728516
1948.820923
1951.791504
1956.427124
1958.172485
1961.221191
1966.244141
1966.762085
1969.526855
1974.413940
1978.418823
1980.593750
1981.068237
1982.986084
1984.783447
1987.336304
1988.255005
1989.195557
1990.540283
1990.734619
1992.460571
1992.786011
1995.669434
1996.438843
1996.390747
1997.626221
2007.770752
2008.904663
2010.928101
2018.185547
2019.902222
2021.129883
2022.627808
2023.469238
2030.958252
2031.072144
2032.071045
2033.180054
2035.648804
2039.490234
2042.577026
2043.154053
2047.180908
2047.408936
2049.013672
2050.951660
2055.956787
2059.925293
2062.239990
2062.290283
2062.275146
2066.883789
2068.098389
2070.160645
2075.519043
2078.153564
2089.199707
2089.316406
2096.567871
2103.202393
2104.738281
2108.303223
2109.112793
2131.649170
2135.709473
2136.204102
2173.092529
2182.465088
2188.804443
2195.030029
2204.911133
2220.083496
2251.977783
2254.375488
2260.187500
2266.766357
2287.423828
2292.947998
2300.739746
2304.992676
2305.995361
2336.494141
2352.173828
2367.529541
2376.508301
2393.002686
2409.714844
2412.400635
2420.858887
2429.571777
2439.262695
2482.987305
2490.604004
2491.713867
2503.354980
2528.267822
2546.976807
2564.684082
2577.659424
2598.168945
2606.396240
2607.067383
2636.631836
2636.917236
2664.649658
2665.216797
2669.287598
2684.550781
2690.283691
2691.359375
2694.092285
2702.934814
2734.281494
2746.095459
2747.028809
2758.060791
2780.590820
2785.446777
2788.780518
2793.082764
2801.460693
2803.260010
2811.836670
2812.007812
2813.646240
2816.995361
2821.000977
2831.501221
2833.177734
2895.563477
2903.812988
2920.127441
2920.799316
2923.320557
2941.283936
2949.981445
2955.952393
2960.617432
2982.857910
2998.673828
3004.669189
3011.880859
3025.923096
3031.843750
3046.979004
3065.441650
3091.640869
3097.420166
3121.959717
3127.423584
3129.962158
3130.894287
3137.389404
3139.668457
3155.268066
3158.302246
3169.286621
3169.324219
3191.330811
3197.855469
3213.847412
3220.420410
3232.214111
3233.042969
3238.497070
3239.124512
3243.216553
3247.256592
3248.616455
3248.601807
3254.672119
3255.458008
3257.469238
3272.779541
3272.984131
3291.153320
3296.770020
3303.287354
3305.133545
3307.580811
3309.577637
3311.554932
3318.430176
3319.758545
3322.820557
3323.992920
3324.501221
3330.607178
3340.229492
3348.003906
3358.826660
3359.922363
3367.571533
3370.426758
3374.738281
3376.057129
3377.645508
3401.832520
3402.861572
3403.617188
3406.116455
3406.354248
3413.656006
3413.993164
3420.709229
3421.577881
3431.089111
3435.080811
3435.241943
3440.096680
3441.205811
3441.218994
3441.492676
3443.476562
3445.927490
3448.064453
3448.837891
3449.507568
3450.633057
3451.119873
3451.864014
3452.902100
3455.595703
3455.711670
3456.222168
3456.183105
3459.953369
3460.557129
3460.485352
3461.414062
3462.018311
3464.262695
3466.525879
3467.729736
3471.885498
3480.659668
3482.542236
3487.479004
3488.898193
3489.854980
3490.412109
3492.556152
3495.238281
3496.863770
3500.359619
3501.688721
3505.401123
3515.725342
3516.674316
3518.542969
3524.316406
3524.256104
3526.962158
3535.389404
3536.067139
3539.368164
3540.283447
3543.414062
3549.359619
3551.879883
3557.397461
3560.983154
3564.015625
3565.766602
3568.633301
3574.800293
3577.230713
3585.009033
3586.658203
3587.638672
3589.781494
3590.229492
3593.324707
3593.302246
3593.629150
3594.167725
3594.520508
3594.663818
3599.965088
3603.901367
3605.206787
3612.088623
3612.221436
3612.287598
3617.685791
3618.326172
3627.846191
3629.140137
3634.751953
3637.678711
3638.804688
3639.370117
3640.701904
3645.183838
3650.667480
3652.297119
3662.291504
3665.888916
3666.229004
3670.242920
3671.499756
3675.002686
3676.256348
3679.678711
3681.180420
3681.365479
3682.842285
3684.233398
3685.780518
3695.243164
3696.510498
3698.372803
3698.526855
3699.610840
3703.205322
3708.129150
3712.847656
3714.833496
3715.572754
3718.065186
3722.099121
3725.440430
3735.033936
3738.199219
3742.417725
3743.376221
3744.376221
3748.807129
3748.708496
3749.951904
3750.321289
3750.600342
3757.054199
3757.460693
3761.743408
3761.767090
3776.716309
3784.925781
3786.980713
3794.290771
3798.968018
3805.414795
3807.931396
3812.230225
3813.836670
3815.339600
3815.640869
3817.621582
3817.771729
3822.108398
3825.417969
3829.055908
3829.708008
3833.971191
3840.714844
3843.520508
3845.659912
3846.743652
3847.432373
3851.227783
3867.746094
3871.487549
3876.708740
3880.737061
3882.641113
3886.773438
3892.343018
3901.991211
3902.422852
3904.129395
3908.526855
3912.434814
3921.038574
3925.946777
3929.973877
3931.236572
3932.706543
3938.072754
3946.961182
3951.457031
3957.695557
3962.552246
3966.778809
3969.806152
3970.583252
3970.827881
3972.657959
3974.024414
3978.939697
3983.305908
3989.665039
3997.894043
4010.180420
4011.965820
4017.101562
4017.769287
4021.489258
4025.641602
4029.433350
4030.995850
4032.652588
4044.896484
4050.482422
4052.442871
4054.639160
4073.846191
4077.015869
4082.531494
4092.517334
4093.866211
4096.413086
4097.485352
4097.602051
4098.416992
4106.906250
4111.092773
4118.298340
4125.847656
4129.074219
4133.072266
4135.904785
4142.312988
4145.430176
4151.994141
4152.344238
4153.728027
4155.591309
4156.995605
4157.224121
4157.273926
4164.022949
4165.460938
4169.576660
4172.805176
4173.207031
4177.327637
4184.414062
4194.445801
4206.954102
4216.281250
4226.370605
4227.391602
4231.813477
4232.617676
4233.881836
4236.021484
4236.521484
4240.957031
4243.235840
4249.767090
4255.888184
4256.876465
4262.351074
4269.722656
4276.640137
4277.002930
4281.307129
4281.795410
4292.113770
4294.936035
4299.833984
4301.887207
4307.183105
4307.618164
4310.187500
4311.655273
4313.347168
4316.067871
4320.754883
4323.137207
4326.919434
4329.687988
4332.547852
4346.851562
4347.902344
4351.607910
4361.332031
4371.737305
4379.492188
4386.702637
4387.061035
4391.498047
4414.293945
4415.344238
4420.605957
4421.210449
4430.938477
4467.974121
4494.956055
4514.347656
4516.677246
4518.780762
4526.208496
4541.768555
4562.540527
4564.244141
4569.939453
4573.169922
4579.032227
4597.854980
4599.874023
4626.658203
4635.989746
4677.110840
4682.433105
4689.734375
4696.196777
4706.773926
4733.192383
4737.699707
4742.160645
4742.401367
4754.065430
4758.460449
4768.737793
4779.349121
4785.959473
4804.223633
4821.569824
4822.214355
4822.954590
4842.570312
4845.490723
4908.810547
4920.405762
4924.048828
4932.909668
4934.209961
4936.627441
4943.855957
4956.169434
4962.369141
4995.176758
5005.533203
5008.102051
5100.099609
5130.255371
5136.812988
5136.867676
5139.510254
5147.308594
5148.882324
5162.598633
5182.148926
5193.842285
5205.412598
5207.818848
5245.125488
5249.751465
5272.468262
5294.274902
5302.133789
5319.310059
5327.107422
5368.066895
5377.550293
5389.759766
5390.005371
5400.812500
5401.845215
5421.490723
5448.518066
5470.823730
5477.213379
5496.747559
5535.361328
5541.777832
5589.877930
5598.388184
5600.506348
5623.867188
5637.393555
5642.974609
5649.792969
5650.089355
5682.045410
5710.960449
5732.527344
5738.817383
5758.025391
5823.988281
5827.356934
5844.047363
5884.610840
5911.813477
5921.245117
5925.634766
5945.582520
5975.003418
5977.969238
5980.787109
6031.256836
6042.712402
6083.324707
6123.954590
6124.610352
6151.870605
6168.440918
6169.856445
6195.872559
6211.842285
6216.385742
6226.153809
6243.670410
6243.993652
6263.397461
6271.008301
6272.443359
6274.478516
6277.568359
6281.313965
6285.685547
6289.436035
6299.323242
6343.925293
6355.249023
6363.260254
6368.441406
6376.840820
6391.971680
6394.046875
6397.105469
6414.738770
6422.740723
6437.642578
6464.135254
6496.863770
6505.831543
6511.908203
6516.274414
6518.569336
6538.481934
6538.457520
6542.966797
6550.672363
6557.713379
6578.517090
6585.857910
6601.113281
6605.768555
6616.098633
6622.699707
6626.980957
6643.968750
6645.121582
6647.934082
6647.984863
6650.543945
6652.233887
6664.027344
6671.019043
6673.068359
6674.625000
6680.145996
6682.871094
6682.867188
6685.518555
6691.184570
6713.397949
6727.233887
6771.082031
6773.880371
6774.349609
6775.288574
6785.384766
6787.957520
6789.316406
6796.458984
6800.473633
6824.976074
6857.174805
6887.739746
6908.969238
6916.213867
6923.103027
6937.266113
6944.907227
6976.547852
6978.964844
6981.412598
6985.977051
6988.095703
6991.181641
7002.350098
7006.951172
7012.036621
7032.657715
7048.955078
7086.086914
7091.372559
7125.890625
7132.086426
7133.067383
7146.850586
7153.703613
7164.010254
7204.387207
7206.627441
7288.188477
7329.518066
7342.799805
7349.516113
7383.041992
7391.173828
7415.794922
7438.847168
7446.334961
7472.073730
7486.444336
7492.204590
7515.319336
7525.700684
7544.747070
7563.787598
7621.008301
7695.035645
7704.259277
7724.615234
7742.303711
7753.239258
7761.275391
7777.746094
7777.753418
7789.151367
7826.972656
7834.953613
7840.455566
7840.799805
7860.088379
7878.905273
7894.387695
7907.724609
7909.307617
7915.152832
7924.029297
7935.960938
7941.781738
7958.113770
7968.160156
7974.420410
7990.763184
8016.820801
8019.149414
8040.645508
8048.728027
8102.596191
8106.091309
8121.931152
8124.011719
8140.307129
8143.194824
8154.912598
8160.097168
8167.570801
8170.828125
8177.085449
8178.087891
8181.712891
8185.220215
8199.790039
8200.665039
8203.924805
8205.624023
8210.823242
8211.433594
8214.396484
8221.040039
8222.508789
8223.209961
8224.127930
8229.641602
8235.696289
8235.622070
8235.678711
8248.688477
8265.238281
8289.801758
8291.850586
8312.919922
8321.211914
8324.742188
8326.373047
8336.516602
8337.870117
8342.166992
8344.202148
8349.205078
8349.810547
8351.529297
8352.639648
8352.978516
8355.008789
8356.825195
8368.693359
8370.814453
8375.134766
8379.401367
8381.825195
8384.220703
8389.373047
8392.341797
8392.518555
8408.395508
8412.965820
8416.027344
8416.550781
8420.639648
8426.231445
8434.314453
8434.677734
8438.791992
8439.631836
8442.844727
8447.310547
8462.133789
8463.071289
8464.618164
8465.123047
8467.468750
8469.732422
8473.982422
8474.275391
8478.621094
8481.863281
8485.365234
8485.636719
8486.639648
8487.152344
8490.112305
8501.072266
8517.655273
8523.916016
8539.593750
8579.171875
8604.458008
8608.004883
8616.240234
8616.502930
8627.475586
8627.676758
8635.343750
8643.609375
8652.167969
8657.246094
8663.037109
8665.027344
8668.895508
8670.345703
8687.497070
8689.705078
8690.749023
8691.635742
8693.059570
8694.400391
8696.956055
8714.448242
8726.450195
8730.226562
8731.162109
8738.624023
8743.242188
8755.479492
8755.512695
8764.695312
8768.846680
8770.763672
8771.730469
8773.210938
8775.412109
8777.467773
8777.875000
8778.340820
8783.823242
8784.814453
8788.410156
8800.637695
8805.233398
8807.616211
8820.961914
8825.739258
8825.746094
8826.631836
8834.381836
8838.615234
8844.755859
8868.123047
8883.775391
8884.244141
8890.304688
8900.860352
8903.931641
8907.447266
8909.622070
8910.909180
8922.057617
8933.980469
8936.161133
8936.711914
8948.366211
8948.648438
8957.180664
8965.018555
8965.257812
8973.287109
8981.726562
8982.970703
8988.976562
8995.382812
8995.870117
8999.519531
9019.918945
9035.288086
9035.296875
9035.968750
9053.903320
9063.707031
9064.697266
9069.529297
9071.030273
9071.460938
9095.315430
9101.873047
9127.479492
9136.012695
9172.582031
9178.565430
9179.091797
9186.454102
9188.374023
9194.789062
9215.875977
9231.941406
9232.623047
9237.834961
9241.727539
9245.470703
9257.468750
9276.061523
9289.873047
9297.817383
9301.870117
9301.978516
9303.199219
9304.956055
9305.141602
9306.442383
9316.915039
9320.571289
9326.398438
9327.687500
9343.970703
9348.707031
9351.791016
9362.918945
9363.647461
9383.346680
9385.740234
9391.327148
9397.077148
12906.864258
13157.632812
13428.561523
14149.744141
14397.623047
14419.950195
14556.133789
14638.755859
14836.501953
14900.132812
14933.586914


==> precompute_dense_timings_level_9_2048_gpus.csv <==
268.848572
269.892578
275.839386
277.183624
280.234924
284.892822
286.884369
297.244873
299.729858
300.552155
302.001984
304.331451
308.814240
313.942047
318.499420
320.822754
323.210327
327.025757
331.526794
333.712311
338.476318
340.202515
341.745178
342.231171
343.470520
346.821625
349.312134
351.376770
354.789703
356.398468
356.371643
358.099609
358.828766
358.891296
359.057098
360.227295
360.311432
362.547821
362.839783
363.840302
363.951477
364.476807
367.560455
367.729706
370.856232
372.868652
373.062439
373.751099
374.139923
376.100616
376.569580
376.935822
377.078400
378.536133
378.801880
382.016266
382.529816
383.137878
383.846161
385.568481
386.406433
386.590363
387.097382
388.688324
390.236908
393.434326
394.790314
396.383087
397.409607
398.422882
401.934814
406.076172
407.080841
407.336670
408.376099
410.916626
415.120178
415.413727
419.091675
425.469666
426.056213
426.791138
429.826447
431.772675
432.460938
432.674500
433.943085
438.524231
440.382965
440.665497
443.839478
446.522552
447.186981
447.547668
448.972290
453.893433
458.372406
465.592407
469.830627
471.509216
471.327545
472.510284
472.778015
477.063232
478.854004
481.869873
482.776093
485.854797
487.774261
492.386108
494.395996
504.475616
504.803375
511.490479
512.668701
528.478821
530.020142
534.629272
535.235291
539.204468
541.917786
542.343933
543.289368
551.996765
555.561401
556.729309
558.452026
570.744141
573.229614
576.085999
579.027161
579.789734
580.058899
580.490662
582.975037
585.290466
590.671204
590.605835
594.635010
598.270081
598.249390
599.396240
600.323853
600.982849
601.884521
602.141357
603.905579
605.217957
605.935669
609.151306
609.216003
611.377197
611.415771
611.470764
612.403748
614.198853
615.188049
615.926331
615.970398
616.579834
616.509033
617.171082
617.560791
618.791870
622.595032
623.193787
623.675476
624.404663
626.294983
628.700012
628.747192
628.893494
629.138611
629.338440
630.173523
630.781616
633.554321
633.588318
635.086121
638.138000
641.622131
643.548279
645.591797
646.854248
647.177551
648.551453
650.667664
650.986328
650.909485
651.027466
652.722412
653.131653
653.715454
653.597290
654.073364
655.958984
659.079834
663.965820
667.209045
672.557129
673.021179
673.223389
674.475952
674.541870
677.069763
677.391174
678.422974
679.821411
680.538635
680.877319
681.341003
681.629089
685.786804
687.908508
688.093994
688.056213
689.070984
692.661804
693.046631
693.387207
697.132874
698.927246
702.619995
704.717041
707.222595
707.430786
707.535095
707.763916
708.332336
711.637146
713.089233
715.409302
721.499878
722.432312
728.303223
731.820435
735.522522
736.175964
737.778625
739.625549
739.996277
754.326355
754.299622
760.130615
787.106628
790.473877
799.465027
803.841309
809.593933
811.138550
811.498596
831.447083
834.289001
855.972595
860.172974
877.117615
877.251953
879.276306
879.554626
879.839478
904.699524
905.700623
906.685730
907.728088
917.230286
927.158569
930.128235
937.394714
944.857971
948.829468
951.321716
960.753906
961.300842
963.093262
967.978821
970.253967
971.122375
971.530029
973.749268
975.492554
978.064209
977.946228
979.756775
980.656250
981.748718
982.585205
982.718506
983.475952
983.974365
985.392395
985.733826
987.401062
988.074036
988.376526
990.180969
990.836365
998.490845
998.533936
999.355286
1000.359375
1000.618103
1002.862732
1003.729980
1005.414001
1005.934204
1008.247314
1010.359436
1011.461609
1012.542969
1013.039246
1013.503479
1014.341797
1017.055115
1017.378662
1018.210205
1023.510376
1023.793457
1024.832397
1025.362793
1026.871948
1027.211792
1027.352295
1028.075562
1028.368530
1029.510376
1029.441406
1029.729492
1031.334351
1033.785156
1033.885620
1034.272705
1036.130859
1036.463745
1036.565308
1036.983398
1037.745605
1037.880371
1040.218140
1041.494385
1042.912598
1042.953003
1044.834961
1045.362549
1046.346313
1047.234009
1047.199463
1050.436768
1050.640015
1051.482422
1052.026245
1053.138794
1055.074707
1055.964966
1056.537964
1056.810669
1057.046387
1056.927979
1057.921021
1059.010498
1059.380737
1059.782593
1060.853027
1061.148193
1063.056641
1066.551880
1067.300903
1067.353760
1067.824951
1067.874023
1067.967041
1068.654663
1076.557617
1080.374512
1082.656250
1083.783203
1084.954468
1085.488892
1086.594971
1087.051880
1089.140015
1089.852051
1094.261719
1094.446899
1094.932373
1096.631836
1097.204590
1097.532593
1100.861084
1102.086182
1102.518311
1106.938477
1116.870605
1117.908691
1118.404663
1121.591431
1126.061646
1130.252197
1132.315796
1135.798096
1140.938110
1142.409302
1164.073242
1164.557495
1165.166748
1174.355469
1186.937500
1186.996582
1194.107788
1197.793457
1203.949097
1204.913330
1209.190796
1210.008667
1213.102417
1216.534668
1219.580200
1226.594604
1230.426514
1237.900879
1237.522461
1240.245117
1241.238525
1241.540527
1242.529175
1243.422363
1246.279663
1248.761963
1253.459839
1255.938477
1257.083252
1257.723999
1257.928589
1258.225586
1260.607178
1262.422852
1266.972900
1269.174438
1272.969238
1274.476685
1276.781860
1279.317627
1281.520752
1282.427490
1286.207886
1303.342896
1312.058960
1322.717529
1325.189453
1326.706665
1332.164307
1332.584839
1336.063721
1337.992188
1342.299438
1344.293945
1346.648315
1347.614014
1349.409546
1349.598999
1358.655029
1361.004883
1371.598389
1376.083252
1376.867798
1385.086548
1386.317383
1388.321045
1390.280273
1391.909180
1393.118774
1407.005615
1407.676270
1409.002075
1412.978271
1419.608643
1426.317261
1430.306396
1430.329590
1438.046387
1442.042358
1448.328003
1452.014893
1453.088135
1455.988281
1459.460815
1463.931274
1464.481201
1468.138184
1470.353394
1473.607666
1477.539185
1478.992554
1479.171265
1480.494385
1482.710693
1486.658691
1493.263306
1493.992432
1497.773193
1499.977783
1500.675659
1502.910645
1503.803955
1505.679565
1508.185303
1510.898926
1511.542603
1512.603760
1520.988647
1521.162598
1521.520996
1522.837158
1525.082031
1525.065552
1525.988892
1531.375000
1531.339233
1532.104492
1539.409546
1540.906860
1541.821899
1549.006592
1549.836060
1552.027710
1557.494507
1560.848145
1561.316895
1562.437988
1567.551147
1573.439087
1580.529785
1585.691162
1587.567627
1589.510864
1593.584717
1601.034546
1601.347900
1606.709106
1607.222168
1613.233643
1613.562134
1618.270996
1618.553589
1620.368042
1621.143433
1623.672974
1624.509644
1627.555664
1630.583862
1637.399048
1637.513306
1643.707520
1646.556641
1646.912964
1648.941528
1649.410645
1649.730347
1652.950195
1658.607178
1660.104858
1659.901733
1660.961426
1662.130249
1662.492188
1662.798706
1667.289917
1672.870605
1675.776855
1676.624878
1677.139160
1677.680054
1677.862549
1678.041382
1678.853149
1679.387085
1680.145630
1680.914185
1681.151123
1681.518433
1683.998779
1684.862061
1687.093994
1687.799438
1688.298340
1688.504272
1688.865723
1688.985229
1689.619263
1691.315186
1691.556396
1692.199951
1693.021118
1693.717651
1696.112061
1696.657837
1698.157837
1699.431274
1700.183960
1702.358154
1705.530151
1705.578979
1706.887451
1710.118408
1714.201904
1717.850952
1719.493530
1719.591187
1720.910034
1724.408325
1724.977661
1725.903320
1726.090332
1726.221558
1726.330688
1726.473999
1728.710693
1729.851562
1730.641235
1731.727905
1731.857422
1732.852783
1734.641113
1738.808350
1740.631226
1740.755981
1741.705078
1741.642212
1742.094604
1743.302124
1743.234253
1743.249390
1744.553467
1746.213379
1746.444458
1746.578125
1747.305542
1748.103149
1748.434937
1748.492554
1749.540649
1749.768188
1750.183960
1750.762207
1751.266968
1751.456421
1753.045166
1753.709717
1755.182861
1756.030640
1756.880859
1757.266602
1757.940430
1758.787598
1759.590820
1759.837402
1760.443115
1761.216797
1761.408691
1762.728149
1763.214111
1764.013306
1764.101318
1764.437744
1766.066406
1765.800659
1766.339722
1767.392212
1767.534546
1769.209595
1770.609253
1771.088867
1771.473633
1771.981323
1772.567749
1773.485596
1773.601685
1773.688110
1774.276367
1774.639893
1775.259644
1778.581299
1778.845337
1779.096558
1779.425659
1779.582275
1782.188354
1783.294922
1785.998413
1786.416138
1786.708618
1787.956055
1788.296875
1789.880737
1789.813477
1790.240723
1791.838867
1793.416504
1794.434448
1794.628418
1795.540771
1796.854248
1797.208008
1797.567139
1798.323853
1799.151367
1800.104248
1801.341187
1802.324829
1802.518188
1802.945801
1803.778076
1805.322510
1807.243530
1808.369141
1808.981323
1809.427734
1809.814453
1809.928955
1810.315308
1811.408813
1811.632446
1812.706055
1813.170776
1814.736694
1818.962769
1819.559570
1819.751709
1821.144531
1821.615845
1821.942261
1822.860718
1823.181152
1823.579590
1823.731079
1824.455811
1828.093018
1828.789917
1829.470459
1829.813477
1832.246094
1832.794678
1833.440063
1834.197998
1835.608887
1839.039429
1840.218140
1841.483521
1842.133179
1841.987549
1842.591553
1844.243652
1845.209473
1847.566284
1850.183716
1850.677002
1850.616699
1851.943481
1852.297241
1854.788818
1854.710815
1855.919312
1858.633179
1858.538208
1859.030029
1860.155640
1860.161255
1861.127441
1861.321899
1862.898926
1864.593384
1865.230957
1866.354248
1866.586182
1871.955688
1872.585327
1874.972656
1883.016602
1883.678833
1884.106812
1886.408569
1888.292480
1889.183838
1889.160400
1890.048462
1890.918945
1891.603271
1893.309570
1894.919556
1897.288818
1897.365845
1897.432861
1898.943726
1902.241943
1902.991333
1903.066284
1903.238770
1903.956543
1908.643188
1908.728760
1910.794556
1911.377197
1911.705811
1912.292725
1914.431030
1915.884399
1917.003540
1918.085449
1918.128540
1920.012939
1920.465210
1920.930176
1921.245605
1923.522705
1926.476929
1932.264648
1934.271362
1934.819336
1937.713867
1937.849609
1938.480469
1946.869507
1947.229614
1947.746460
1949.643311
1953.244385
1953.300659
1954.104858
1954.667236
1956.219849
1956.604858
1957.079468
1957.687500
1958.218262
1958.636230
1960.897583
1962.745483
1964.380981
1969.010132
1969.910400
1970.470825
1972.546387
1972.864380
1976.689941
1979.378540
1979.485718
1979.761230
1979.810425
1979.835571
1980.274658
1980.947510
1981.264893
1983.773560
1984.442505
1985.250366
1986.220215
1986.327271
1990.480103
1990.979126
1992.976685
1994.644653
1997.623047
2000.471558
2001.740356
2001.979248
2002.603760
2003.034668
2003.561157
2006.073730
2008.636841
2011.919556
2013.996094
2017.919067
2019.508789
2020.111938
2020.042480
2022.880493
2023.195923
2027.685181
2031.954834
2034.082764
2034.277100
2035.309448
2035.402954
2038.657349
2040.789185
2041.885620
2042.883301
2045.450439
2047.694336
2048.285645
2052.455078
2052.946045
2054.571045
2055.806641
2057.799561
2057.691162
2057.701904
2058.106445
2064.832764
2066.709229
2067.598389
2069.381592
2071.739014
2075.144775
2076.910645
2077.790771
2081.998535
2083.544189
2083.761963
2089.209717
2089.900635
2090.471924
2091.663574
2093.124268
2101.582031
2102.350830
2103.208984
2103.840820
2106.516113
2108.157471
2108.219238
2108.392090
2108.606689
2109.264648
2109.659180
2112.615967
2113.781738
2115.827393
2118.292236
2120.947754
2122.691406
2123.562988
2125.368164
2126.266113
2128.492676
2129.520996
2129.803955
2134.185791
2135.854004
2136.724609
2138.036377
2139.950439
2141.697754
2141.997559
2142.234619
2142.287354
2142.357910
2143.280029
2144.028809
2144.807373
2145.836914
2146.057129
2146.599365
2146.664062
2146.781006
2148.097412
2148.531006
2148.565430
2151.728760
2152.590820
2153.921387
2155.822266
2158.739990
2158.866211
2160.060303
2162.766846
2163.934326
2164.524414
2164.989746
2165.232666
2165.572021
2167.060791
2167.071289
2167.313965
2167.563965
2169.648193
2170.020508
2171.015625
2171.365479
2172.240479
2172.745117
2173.653320
2173.789062
2175.369385
2175.353271
2175.726807
2175.715088
2175.979248
2177.359619
2178.344238
2178.809570
2179.643066
2180.714600
2180.767822
2182.081543
2185.790039
2186.168213
2186.205078
2187.200439
2187.364990
2190.088379
2191.540283
2192.211182
2194.147461
2195.985596
2196.896973
2197.989502
2198.560059
2198.500732
2203.352539
2203.967041
2207.679199
2208.085938
2208.463623
2209.915771
2212.141602
2213.626953
2214.017578
2214.718018
2215.260986
2215.244873
2215.747070
2216.624756
2218.326904
2220.062988
2220.452148
2222.652344
2224.084229
2225.317383
2228.124023
2228.945312
2230.273438
2231.876709
2232.564453
2233.609863
2235.233887
2235.922119
2236.792480
2240.747314
2242.770020
2245.220459
2245.818604
2246.096436
2246.620605
2247.418945
2247.754883
2248.131592
2250.304688
2249.878418
2252.604248
2252.658691
2258.552979
2260.059326
2264.843994
2267.599854
2268.409180
2268.196045
2268.515869
2270.007568
2273.338867
2275.529297
2280.065186
2282.611328
2284.737549
2284.941650
2293.096191
2295.305420
2298.978271
2299.766357
2302.839111
2302.923096
2303.539062
2304.440918
2305.135742
2309.873291
2325.781738
2328.816162
2330.119873
2331.009033
2331.219482
2332.746338
2333.371094
2339.009277
2345.345215
2347.213867
2349.318115
2356.745117
2358.811035
2364.787842
2376.540039
2379.895996
2382.153564
2391.020508
2391.900146
2392.416504
2399.720459
2408.032715
2410.518066
2416.057373
2417.964844
2422.562256
2424.669189
2428.817627
2430.597412
2433.011475
2433.465332
2433.338867
2433.887207
2438.548828
2438.980225
2439.674072
2446.085449
2446.505859
2447.235596
2465.491455
2467.250977
2472.487549
2486.441162
2492.281494
2496.274902
2501.555664
2515.297119
2516.029541
2516.999023
2519.462891
2520.669434
2522.456055
2530.546631
2548.038086
2553.141113
2563.655029
2568.616211
2573.210205
2578.956543
2580.623291
2583.790039
2585.442627
2588.451660
2593.499512
2595.476562
2596.112549
2597.697021
2602.425293
2612.862305
2620.285645
2623.835938
2627.238525
2633.613770
2635.386230
2636.301514
2639.322021
2645.286133
2650.247070
2654.145264
2655.004150
2660.208008
2664.900146
2666.673828
2675.752197
2682.291992
2683.776123
2685.828613
2696.298096
2720.077393
2726.285400
2728.295654
2756.921631
2760.250977
2763.981201
2764.052246
2764.256836
2768.784424
2776.620361
2778.384033
2779.868896
2790.360107
2803.843994
2810.553711
2823.413086
2835.576660
2837.726318
2838.450439
2848.215088
2855.180664
2858.140625
2867.024414
2885.098633
2885.624756
2887.846436
2896.217773
2902.840332
2910.472656
2942.600830
2948.709717
2955.157715
2959.196533
2964.111328
2966.058594
2971.797363
2972.640869
2984.359131
2985.585205
2991.367920
2996.617920
3014.536865
3017.349854
3018.934814
3019.543945
3020.018799
3020.105225
3021.353516
3022.871338
3023.914795
3026.205566
3026.691650
3028.169434
3031.000488
3031.530518
3032.360840
3034.675293
3059.048096
3059.461426
3062.507568
3064.845703
3067.693359
3077.513184
3078.273926
3084.803223
3086.547363
3088.914795
3092.125488
3093.539062
3104.342041
3112.340576
3113.725342
3124.264648
3125.012207
3130.914551
3134.430908
3137.765137
3140.284668
3140.255615
3143.719482
3144.472412
3145.621338
3147.160645
3149.135010
3149.361816
3152.668457
3154.501709
3157.325684
3157.777100
3157.936768
3159.695557
3161.269531
3162.244629
3166.385742
3170.299561
3172.564453
3175.349609
3175.620605
3176.437256
3177.923340
3178.718994
3180.220459
3181.935059
3182.285156
3184.682617
3185.324951
3186.159180
3188.712158
3189.157715
3190.419189
3191.972412
3192.743652
3196.568115
3199.319336
3200.214355
3200.728760
3201.702148
3202.282471
3206.262207
3210.345215
3213.124268
3213.057129
3213.695801
3217.518555
3218.041992
3220.020752
3225.806152
3226.636230
3232.104248
3235.758301
3244.543457
3251.996338
3260.906250
3264.900146
3265.765625
3266.303223
3266.907715
3273.489014
3274.927246
3276.575195
3281.251221
3285.100098
3292.420898
3293.388428
3294.942383
3297.340820
3299.574951
3306.037598
3308.971680
3309.424072
3312.411377
3317.765625
3319.950928
3320.229004
3321.256348
3322.582520
3326.197998
3334.879883
3339.597412
3351.447998
3351.585205
3354.707031
3357.437256
3363.046387
3363.073486
3364.298584
3364.754150
3369.620361
3371.427979
3372.346924
3374.416260
3377.065430
3380.623291
3391.090332
3391.879150
3392.143311
3395.625732
3399.382812
3412.344727
3423.775146
3425.532959
3425.917725
3431.450684
3442.654541
3444.924805
3445.020996
3456.856201
3458.139404
3459.233643
3459.679932
3468.164307
3479.519775
3482.156738
3490.269043
3496.432129
3496.923340
3501.556641
3502.388184
3503.942871
3511.356934
3512.796143
3515.818115
3517.838135
3520.623535
3521.549072
3525.444824
3525.648926
3528.789795
3533.152588
3534.159668
3534.239502
3536.611084
3541.960938
3542.423340
3543.758057
3550.147217
3550.942383
3570.654053
3571.423096
3574.163330
3575.269287
3594.646484
3598.379395
3613.888428
3642.279297
3643.843750
3649.383789
3652.812500
3662.357666
3674.613281
3679.245361
3682.567627
3687.177246
3688.771484
3689.080811
3692.853516
3701.679199
3704.518799
3716.976807
3719.416748
3719.472168
3735.829102
3744.870850
3747.873291
3748.373779
3768.841797
3773.146973
3779.255127
3781.779297
3789.651855
3795.960693
3796.237549
3803.753418
3808.139893
3810.099121
3811.572754
3814.052246
3830.211182
3833.071533
3841.433838
3841.717285
3847.237793
3850.313721
3862.247070
3863.718262
3864.539062
3868.456787
3869.089844
3874.950928
3880.476074
3886.346924
3886.381104
3887.025879
3890.226807
3892.507080
3893.524902
3895.445801
3896.739746
3906.470459
3908.729736
3912.740723
3914.237549
3915.455566
3919.487061
3922.444824
3926.121338
3926.873047
3944.116211
3944.229248
3958.994141
3969.911865
3971.299561
3982.429932
3983.688965
3989.414795
3989.356934
3991.374756
3998.062744
3998.583252
3998.575684
4003.316406
4007.234375
4008.564941
4014.477539
4015.131104
4017.043213
4018.691895
4018.641357
4018.938721
4022.380371
4024.529053
4026.735840
4028.738037
4031.335449
4035.491699
4039.753418
4044.419678
4045.592529
4047.505127
4048.190186
4048.826660
4053.792969
4058.510498
4058.922852
4063.096680
4067.411621
4067.589355
4068.699707
4070.774658
4074.406494
4074.603760
4077.386475
4079.172119
4082.596191
4084.143799
4087.044922
4088.663574
4093.642578
4095.474854
4095.720459
4096.073730
4097.049805
4098.979492
4100.169434
4101.963379
4102.951660
4105.924316
4106.203613
4106.381836
4108.854004
4112.075684
4113.561035
4114.223145
4117.030762
4117.756348
4119.664062
4120.710449
4121.372070
4122.085938
4125.086914
4130.672852
4131.304199
4131.854492
4132.386230
4132.951660
4133.579102
4135.040527
4135.312012
4135.561035
4136.172852
4139.196289
4140.200684
4141.910156
4143.893555
4145.447266
4146.647461
4146.570312
4146.906250
4147.024902
4148.733887
4149.979980
4149.896484
4150.170410
4156.467773
4157.406250
4160.798340
4163.598633
4163.893555
4164.842285
4165.169434
4169.326172
4170.293945
4169.916992
4170.409180
4172.985840
4173.731934
4176.414062
4176.881836
4177.293457
4180.770508
4182.743652
4183.759277
4185.818359
4186.594727
4187.264160
4195.337891
4195.313477
4199.176270
4201.690430
4203.494629
4204.358887
4204.225098
4206.358398
4206.838867
4207.202637
4209.386719
4210.349609
4210.778320
4210.932617
4212.625977
4213.449707
4215.387695
4215.785156
4216.471680
4216.921387
4219.976074
4221.153809
4221.217773
4222.385254
4222.365234
4222.966309
4223.816895
4223.802246
4224.108398
4224.257812
4227.842285
4230.779297
4230.787598
4231.699219
4233.890137
4234.611816
4238.858887
4239.979004
4240.713867
4243.731934
4244.208496
4245.248047
4246.051270
4246.997559
4247.775391
4248.534668
4250.745605
4251.808105
4252.217773
4254.937988
4255.418457
4255.204590
4255.188965
4255.517090
4257.179199
4259.766602
4260.734375
4261.577148
4261.882812
4262.044434
4262.316895
4263.481934
4264.854980
4265.730469
4265.943848
4266.334961
4268.864746
4268.984863
4269.456055
4271.250000
4271.586914
4272.033203
4272.541504
4272.813477
4273.657227
4274.022461
4276.421875
4276.816406
4282.367188
4283.822754
4283.894043
4284.145996
4283.965332
4285.018066
4285.491699
4287.858887
4291.414062
4292.194824
4293.903320
4298.492676
4298.534668
4302.186523
4303.001465
4305.086426
4305.866211
4311.227539
4319.449219
4322.269043
4324.156250
4324.197754
4336.519531
4338.381836
4340.648438
4341.145508
4343.293457
4344.374023
4348.485840
4350.182129
4351.857422
4354.918945
4355.614746
4362.036133
4361.995605
4367.157227
4367.963867
4368.707031
4372.553711
4373.807129
4374.080566
4376.706543
4379.052734
4382.835449
4383.247070
4384.907715
4385.656250
4386.381348
4386.559082
4386.768066
4387.930664
4389.465820
4388.989258
4391.208496
4392.728516
4392.934082
4393.469727
4393.447754
4393.466797
4394.177246
4395.820312
4397.269043
4397.280762
4397.828613
4398.698730
4399.447266
4399.608398
4400.344727
4400.305664
4401.424316
4401.793945
4401.895996
4402.422852
4403.932129
4404.151367
4403.982910
4406.177734
4405.876953
4406.283203
4406.673828
4407.550781
4407.967773
4409.668457
4410.445312
4410.790039
4411.743652
4412.504883
4413.299805
4413.145996
4414.009766
4415.121582
4415.128418
4415.663086
4418.930664
4420.978516
4420.855957
4421.281250
4421.445801
4422.729492
4423.014648
4424.200684
4425.137695
4425.778809
4426.666992
4427.045898
4427.037109
4428.786621
4429.451660
4430.294922
4431.158691
4431.322266
4431.333008
4431.823242
4433.525391
4437.550293
4439.604004
4439.899902
4440.868164
4443.340820
4443.954590
4449.826172
4457.253906
4460.018066
4466.436035
4469.349609
4470.337402
4475.546387
4478.182617
4478.845703
4480.082031
4481.396484
4482.412109
4482.456543
4483.216309
4484.782227
4485.407227
4488.060059
4488.334961
4488.817383
4490.786621
4495.099121
4494.983887
4497.679688
4502.003906
4504.284668
4505.790039
4508.074219
4507.751953
4511.961914
4515.949707
4516.818848
4518.440918
4518.781250
4519.274902
4523.846680
4525.551758
4525.721191
4526.052734
4527.600098
4528.023438
4528.289062
4529.605469
4531.856445
4532.178711
4537.646484
4542.210449
4542.810547
4545.469238
4545.693359
4545.261719
4546.297363
4548.779297
4550.757812
4552.393555
4552.728027
4553.494629
4554.192871
4554.203125
4555.510742
4557.597656
4560.044922
4560.322754
4560.809570
4563.434082
4563.840820
4566.306152
4567.005371
4567.395020
4568.298828
4570.859863
4571.948242
4574.042969
4575.751953
4576.317383
4576.546387
4576.900391
4577.145508
4583.763184
4586.430176
4588.861816
4591.181152
4593.749023
4593.500000
4596.973633
4607.579590
4611.864746
4612.459473
4616.196777
4618.504883
4618.783691
4620.222168
4622.341309
4623.757324
4625.548828
4629.375000
4630.476074
4635.196777
4639.155273
4639.274414
4639.789062
4642.629395
4642.642578
4643.018066
4643.323730
4643.484375
4645.810547
4646.666992
4647.767578
4648.101074
4648.472168
4648.800293
4649.097656
4650.362305
4651.127930
4654.138672
4656.208008
4656.344727
4659.600098
4660.365723
4661.933105
4661.744629
4662.214355
4664.713379
4666.589844
4666.861328
4668.069824
4667.826660
4668.094727
4668.417480
4669.093750
4669.206543
4670.063965
4670.846680
4670.618652
4672.205078
4673.576172
4678.508301
4679.230469
4681.053223
4683.996094
4685.227539
4688.651855
4690.447266
4691.003906
4692.459473
4692.707520
4693.155762
4694.777832
4694.676270
4694.904297
4695.228516
4695.585449
4699.127441
4699.114258
4699.399902
4700.041504
4700.816406
4704.067871
4705.183105
4706.589355
4706.612793
4706.553223
4707.790527
4710.609863
4711.128418
4714.172852
4716.319824
4719.576172
4721.536133
4721.882324
4722.374512
4723.240234
4724.166504
4725.683105
4727.171387
4728.253906
4728.594238
4734.057129
4734.080078
4733.906738
4734.487793
4737.225586
4737.185059
4737.870605
4742.519043
4745.352051
4745.810547
4747.811523
4754.278320
4756.038086
4755.853516
4756.125488
4757.353516
4757.825195
4759.383789
4759.979492
4760.440430
4761.394043
4764.464844
4769.230469
4779.485840
4787.270996
4793.275879
4795.085938
4795.495605
4796.090332
4803.574219
4819.277344
4820.677246
4828.831055
4832.078613
4834.005371
4834.971680
4841.791504
4844.140625
4845.765625
4846.702148
4847.750488
4848.228027
4853.684082
4860.116699
4865.394531
4866.620117
4874.176758
4875.146973
4875.361816
4877.250488
4878.488281
4878.964844
4879.334473
4880.822754
4881.876465
4882.146484
4896.080566
4896.451660
4912.290527
4919.522461
4931.890625
4939.721680
4946.902832
4947.911621
4959.013184
4959.520020
4967.889160
4970.057617
4971.824219
4973.268066
4973.953125
4974.282227
4977.055176
4981.258789
4991.357422
4994.589844
5000.432129
5019.310059
5022.596191
5023.088867
5023.955078
5029.070312
5045.518555
6447.255371
6493.309082
6583.086426
6599.892090
6620.064941
6625.645508
6746.010742
6777.394531
6802.188965
6929.875000
6942.997559
6990.525879
7245.190918
7400.217773
7433.348633
7457.753906
7539.906738
7751.927246
7918.597168
8021.088867
8098.473145
8180.105469


==> strong_scaling_cube_level_8.csv <==
32 32
64 58.0725
128 90.0077
256 131.638


==> strong_scaling_cube_level_9.csv <==
128 128 128 128
256 245.391 246.446 236.057
512 431.898 439.49 449.461
1024 692.363 720.235 893.767
2048 1063.88 1130.98 1631.61


==> strong_scaling_gearwheel3_level_5.csv <==
32 32
64 61.8598
128 95.5501
256 116.009
512 151.132
1024 195.099


==> strong_scaling_gearwheel3_level_6.csv <==
128 128 128 128
256 234.803 235.923 236.707
512 372.394 376.478 450.347
1024 700.864 719.267 690.78

